Connection between feedback processes and the effective yields of EAGLE galaxies

The feedback mechanisms triggered by supernova (SN) events and active galactic nuclei (AGN) play a central role in regulating the star formation and shaping galaxy properties. However, quantifying the impact and efficiency of these processes remains a challenge. In this study, we use the EAGLE cosmological hydrodynamics simulations to examine different models of SN and AGN feedback. Our goal is to investigate how variations in these processes impact the properties of simulated galaxy populations. Specifically, we focus on the analysis of effective yields, evaluating their capability to trace the effects of feedback processes on scaling relations. Our work contributes to a deeper understanding of the complex relationship between different feedback scenarios and the evolution of galaxies.

==> BAAA_afiliaciones.txt <==
Asociación Argentina Amigos de la Astronomía, Argentina
Comisión de Investigaciones Científicas de la Provincia de Buenos Aires, Argentina
Comisión Nacional de Actividades Espaciales, Argentina
Complejo Astronómico El Leoncito, CONICET--UNLP--UNC--UNSJ, Argentina
Consejo Nacional de Investigaciones Científicas y Técnicas, Argentina
Departamento de Astronomía y Geofísica, UNSJ, Argentina
Departamento de Ciencia y Tecnología, UNTREF, Argentina
Departamento de Ciencias de la Atmósfera y los Océanos, FCEN--UBA, Argentina
Departamento de Espectroscopía, Facultad de Ciencias Astronómicas y Geofísicas, UNLP, Argentina
Departamento de Geofísica y Astronomía, Facultad de Ciencias Exactas, Físicas y Naturales, UNSJ, Argentina
Departamento de Química Biológica, Facultad de Ciencias Exactas y Naturales, UBA, Argentina
Facultad de Arquitectura, Diseño y Urbanismo, UBA, Argentina
Facultad de Ciencias Astronómicas y Geofísicas, UNLP, Argentina
Facultad de Ciencias Exactas, Ingeniería y Agrimensura, UNR, Argentina
Facultad de Ciencias Exactas y Naturales, UBA, Argentina
Facultad de Matemática, Astronomía, Física y Computación, UNC, Argentina
Facultad Regional Mendoza, UTN, Argentina
Facultad de Ciencias Exactas, Físicas y Naturales, UNSJ, Argentina 
Facultad de Ingeniería, UNLP, Argentina
Facultad de Ciencias Exactas, Físicas y Naturales, UNC, Argentina
Observatorio Astronómico de Córdoba, UNC, Argentina
Observatorio Astronómico Félix Aguilar, UNSJ, Argentina
Grupo de Ciencias Planetarias, Facultad de Ciencias Astronómicas y Geofísicas, UNLP, Argentina
Grupo de Ciencias Planetarias, Instituto de Astrofísica de La Plata, CONICET--UNLP, Argentina
Grupo de Evolución Estelar y Pulsaciones, Facultad de Ciencias Astronómicas y Geofísicas, UNLP, Argentina
Grupo de Gravitación, Astrofísica y Cosmología, Facultad de Ciencias Astronómicas y Geofísicas, UNLP, Argentina
Instituto Argentino de Radioastronomía, CONICET--CICPBA--UNLP, Argentina
Instituto de Astrofísica de La Plata, CONICET--UNLP, Argentina
Instituto de Astronomía Teórica y Experimental, CONICET--UNC, Argentina
Instituto de Astronomía y Física del Espacio, CONICET--UBA, Argentina
Instituto de Ciencias Astronómicas, de la Tierra y del Espacio, CONICET--UNSJ, Argentina
Instituto de F{\'\i}sica de Buenos Aires, CONICET--UBA, Argentina
Instituto de Física de Rosario, CONICET--UNR, Argentina
Instituto de Tecnologías en Detección y Astropartículas, CNEA--CONICET--UNSAM, Argentina
Instituto de Física del Plasma, CONICET--UBA, Argentina
Instituto de Física de La Plata, CONICET--UNLP, Argentina
Instituto de Institute for Computational Science, University of Zurich, Suiza
Física Enrique Gaviola, CONICET--UNC, Argentina
Planetario de la ciudad de Buenos Aires Galileo Galilei, Argentina
Ciclo Básico Común, UBA, Argentina
Sede Atlántica, UNRN, Argentina
Sede Andina, UNRN, Argentina
Universidad Nacional de La Matanza, Argentina
Universidad Nacional de La Plata, Argentina
International Center for Advanced Studies e Instituto de Ciencias Físicas, CONICET-UNSAM, Argentina
Astronomický ústav, Akademie v\v ed \v Ceské republiky, República Checa
Astrophysics Research Institute, Liverpool John Moores University, Reino Unido
Australian National University, Australia
Canada-France-Hawaii Telescope Corporation, EE.UU.
Centre d'études Nucléaires de Bordeaux Gradignan, Université de Bordeaux,  Francia 
Centre for Astrophysics and Supercomputing, Swinburne University of Technology, Australia
Centro de Astrobiología, Instituto Nacional de Técnica Aeroespacial, Consejo Superior de Investigaciones Científicas, España
Centro de Estudios de Física del Cosmos de Aragón, España
Centro de Radioastronomía y Astrofísica, Universidad Nacional Autónoma de México, México
Commonwealth SInstitute for Computational Science, University of Zurich, Suiza
cientific and Industrial Research Organisation Astronomy and Space Science, Australia
Departament d’Astronomia i Meteorologia, Institut de Ci\`ences del Cosmos, Universitat de Barcelona, España
Departamento de Astronomía, Universidad de Chile, Chile
Departamento de Astronomia, Universidade Federal do Rio Grande do Sul, Brasil
Departamento de Ciencias Físicas, Universidad Andrés Bello, Chile
Departamento de Física y Astronomía, Universidad de La Serena, Chile
Departamento de Física, Universidad de Jaén, Jaén, España
Departamento de Física, Universidade Federal de Santa Catarina, Brasil
Departamento de Física, Universidade Federal de Sergipe, Brasil
Department of Astronomy \& Astrophysics, University of California, EE.UU.
Department of Astronomy, University of Texas, EE.UU.
Department of Astronomy, University of Wisconsin, EE.UU.
Department of Astrophysics, Geophysics and Oceanography, University of Li\`ege, Bélgica
Department of Atmospheric, Oceanic, and Space Sciences, University of Michigan, EE.UU.
Department of Climate and Space Sciences and Engineering, University of Michigan, EE.UU.
Department of Physics, Missouri University of Science and Technology, EE.UU
Dipartimento di Fisica e Astronomia Galileo Galilei, Università degli Studi di Padova, Italia
European Southern Observatory, Chile
European Space Astronomy Centre, European Space Agency, España
Facultad de Ciencias, Universidad de la República, Uruguay
Geneva Observatory, University of Geneva, Suiza
Global Network of Astronomical Telescopes, EE.UU.
Goddard Space Flight Center, National Aeronautics and Space Administration, EE.UU.
Goodricke-Pigott Observatory, EE.UU.
Grupo de Investigación en Fuentes de Alta Energía en la Galaxia, Universidad de Jaén, Jaén, España
Harvard-Smithsonian Center for Astrophysics, EE.UU.
Institute for Nuclear Physics, Karlsruhe Institute of Technology, Alemania
Institut de Ciencies de l’Espai, España
Institut de Recherche en Astrophysique et Plánetologie, Université de Toulouse III Paul Sabatier-Centre national de la recherche scientifique, Francia
Institut de Recherche en Astrophysique et Planétologie, Centre National de la Recherche Scientifique--Université Fédérale de Toulouse Midi-Pyrénées, Francia
Institut de Recherche en Astrophysique et Planétologie, Centre national de la recherche scientifique, Francia
Institut für Geophysik und Extraterrestrische Physik, Technische Universität Braunschweig, Alemania
Institut für Physik, Karl-Franzens-Universität Graz, Austria
Institut für Theoretische Physik und Astrophysik, Universität Kiel, Alemania
Institut Universitaire de France, Francia
Institute for Computational Cosmology, University of Durham, Reino Unido
Institute of Astronomy, Reino Unido
Instituto de Astrofísica de Andalucía, Consejo Superior de Investigaciones Científicas, España
Instituto de Astrofísica, Pontificia Universidad Católica de Chile, Chile
Instituto de Astronomía, Universidad Nacional Autónoma de México, México
Instituto de Astronomía, Universidad Nacional Autónoma de México, México
Instituto de Astronomia, Geofísica e Ci\^encias Atmosféricas, Universidade de S\~ao Paulo, Brasil
Instituto de Física y Astronomía, Facultad de Ciencias, Universidad de Valparaíso, Chile
Instituto de Química, Universidade de S\~ao Paulo, Brasil
Instituto Milenio de Astrofísica, Chile
Instituto Nacional de Pesquisas Espaciais, Brasil
Instituto Oceanográfico, Universidade de S\~ao Paulo, Brasil
Istituto Nazionale di Fisica Nucleare, Universitá degli Studi di Bari Aldo Moro, Italia
International Centre for Radio Astronomy Research, University of Western Australia, Australia
Kavli Institute for Cosmology, University of Cambridge, Reino Unido
Konkoly Thege Miklós Csillagászati Intézet, Magyar Tudományos Akadémia, Hungría
Laboratorio de Investigación Científica en Astronomía, UNRN, Argentina
Laboratório Nacional de Luz Síncroton, Centro Nacional de Pesquisa em Energia e Materiais, Brasil
Large Aperture GRB Observatory, LAGO Project
Las Campanas Observatory, Carnegie Observatories, Chile
Matematicko-Fyzikální Fakulta, Universita Karlova V Praze, República Checa
Max-Planck-Institut für Astronomie, Alemania
Max-Planck-Institut für Astrophysik, Alemania
Mullard Space Science Laboratory, Department of Space \& Climate Physics, University College London, Reino Unido
Núcleo de Pesquisa em Astrobiologia, Instituto de Astronomia, Geofísica e Ci\^encias Atmosféricas, Universidade de S\~ao Paulo, Brasil
National Centre for Radio Astrophysics, Tata Institute of Fundamental Research, India
Observatório do Valongo, Universidade Federal do Rio de Janeiro, Brasil
Observatório Nacional, Brasil
Observatoire de Paris, Laboratoire d'etudes spatiales et d'instrumentation en astrophysique, Francia
Observatorio Astronómico Nacional, Universidad Nacional de Colombia, Colombia
Pontificia Universidad Católica de Chile, Chile
School of Physics, University of New South Wales, Australia
Service d'astrophysique, Comissariat \`a l'energie atomique-Centre national de la recherche scientifique-Université Paris Diderot, Francia
Space Telescope Science Institute, EE.UU.
Swinburne University of Technology, Australia
Tartu Observatoorium, Estonia
Unidad de Astronomía, Facultad de Ciencias Básicas, Universidad de Antofagasta, Chile
Universidad de Concepción, Chile
Universidad de La Serena, Chile
Universidad Diego Portales, Chile
Zentrum für Astronomie der Universität Heidelberg, Alemania
Centro de Astro-Ingeniería, Pontificia Universidad Católica de Chile, Chile
Centro de Estudios de Física del Cosmos de Aragón, España
Department of Physics and Astronomy, University College London, Reino Unido
Gemini Observatory, EE.UU.
Gemini Observatory, Chile
Department of Astronomy, University of Arizona, EE.UU.
National Radio Astronomy Observatory, EE.UU.
Rochester Institute of Technology, EE.UU.
Kapteyn Astronomical Institute, Países Bajos
Instituto de Astronomía, Universidad Nacional Autónoma, México
Institute for Fundamental Physics of the Universe, SISSA--ICTP--INAF--INFN, Italia
Osservatorio Astronomico di Trieste, INAF, Italia
National Institute For Space Research, INPE/MCTI, Brasil
Vatican Observatory, Italia
Núcleo de Astronomía, Facultad de Ingeniería y Ciencias, Universidad Diego Portales, Chile
Astronomical Institute, Czech Academy of Sciences, República Checa
Observatorio Astronómico Municipal de Mercedes "Ing. ángel Di Palma", Argentina
Instituto de Investigación en Informática, Facultad de Informática, UNLP, Argentina
Universidad Nacional de Río Negro, Argentina
Laboratorio de Procesamiento de Señales Aplicadas y Computación de Alto Rendimiento, Sede Andina, UNRN, Argentina
Kavli Institute for the Physics and Mathematics of the Universe, Todai Institutes for Advanced Study, University of Tokyo, Japón
Instituto de Alta Investigación, Universidad de Tarapacá, Chile
Universidad Nacional Autónoma de Nicaragua, Nicaragua
Departamento de Física Teórica, Universidad Autónoma de Madrid, España
Laboratorio MAGGIA, Facultad de Ciencias Astronómicas y Geofísicas, UNLP, Argentina
Jet Propulsion Laboratory, NASA--CALTECH, EE.UU.
Oficina Gemini Argentina, MinCyT, Argentina
Department of Physics, Duke University, EE.UU.
Centro Internacional Franco Argentino de Ciencias de la Información y de Sistemas, CONICET--UNR, Argentina
Laboratorio de Ingeniería y Mantenimiento Industrial, Facultad de Ciencias Exactas, Físicas y Naturales, UNC, Argentina
Instituto De Estadística Y Demografía, Facultad de Ciencias Económicas, UNC, Argentina
Facultad de Ciencias de la Administración, UNDE, Argentina
Instituto de Investigaciones en Físico-Química de Córdoba, CONICET--UNC, Argnetina
Centro de Astronomía, Universidad de Antofagasta, Chile
Geodesia Espacial y Aeronomía, Facultad de Ciencias Astronómicas y Geofísicas, UNLP, Argentina
Universidad Católica de Córdoba, Argentina
University of Texas Rio Grande Valley, EE.UU.
Facultad Regional Córdoba, UTN, Argentina
Facultad de Ciencias Exactas y Naturales, UNCuyo, Argentina
Facultad de Ingeniería, UM, Argentina
Physics Department and Research Center OPTIMAS, University Kaiserslautern, Alemania
Centro de Nanotecnología Aplicada, Facultad de Ciencias, Universidad Mayor de Chile, Chile
Liricus SRL, Argentina
International Center for Advanced Studies, CONICET--UNSAM, Argentina
Brazilian Center for Physics Research, MCTI, Brasil
Instituto Superior de Formación Docente Nº 34 "Prof. Héctor J. Médici", Argentina
Comisión Nacional de Energía Atómica, Argentina
Universidad de Buenos Aires, Argentina
Universidad Nacional de San Martín, Argentina
Instituto de Investigación Multidisciplinario en Ciencia y Tecnología, Universidad de La Serena, Chile
Universidad Andrés Bello, Chile
Universidad de Atacama, Chile
Universidad de Antofagasta, Chile
European Southern Observatory, Alemania
Instituto de Estudios Avanzados en Ingeniería y Tecnología, CONICET, Argentina
Grupo LAMP, Departamento de Ciencias de la Atmósfera y los Océanos, Facultad de Ciencias Exactas y Naturales, UBA, Argentina
Grupo LAMP, Departamento de Física, Facultad de Ciencias Exactas y Naturales, UBA, Argentina
LESIA, Observatoire de Paris--Universite PSL--CNRS--Sorbonne Universite--Univ. Paris Diderot, Francia
Institut d'Astrophysique Spatiale, Universite Paris-Saclay--CNRS, Francia
Solar-Terrestrial Center of Excellence, Royal Observatory of Belgium, Belgica
Instituto Antártico Argentino, Dirección Nacional del Antártico, Argentina
Servicio Meteorológico Nacional, Argentina
Complejo Astronómico Municipal de Rosario, Argentina
Instituto de Física Aplicada, UNSL--CONICET, Argentina
George Mason University, EE.UU.
CEDS, Facultad Regional Mendoza, UTN, Argentina
Insituto de Desarrollo Humano, UNGS, Argentina
Instituto de Ciencias, UNGS, Argentina
Grappa Centre, University of Amsterdam, Países Bajos
Centre of Excellence in All Sky Astrophysics in 3 Dimensions, Australian Research Council, Australia
The Cosmic Dawn Center, University of Copenhagen, Dinamarca
Centro Brasileiro de Pesquisas Físicas, MCTI, Brasil
Brandeis University, EE.UU.
Department of Physics and Astronomy, University of British Columbia, Canada
Shanghai Astronomical Observatory, CAS, China
University of the Chinese Academy of Sciences, CAS, China
Argelander-Institut für Astronomie, University of Bonn, Alemania
Instituto Argentino de Nivología, Glaciología y Ciencias Ambientales, CONICET--U.N.Cuyo, Argentina
European Space Research and Technology Centre, ESA, Países Bajos
Dipartimento di Matematica e Fisica, Universit\`a degli Studi Roma Tre, Italia
Kapteyn Astronomical Institute, University of Groningen, Países Bajos
School of Physical Sciences and Nanotechnology, Yachay Tech University, Ecuador
Leiden Observatory, Leiden University, Países Bajos
Max-Planck-Institut für Extraterrestrische Physik, Alemania
Donostia International Physics Centre, BERC, España
Basque Foundation for Science, España
McMaster University, Canada
Institute for Astronomy, University of Edinburgh, Reino Unido
University of Western Cape, Sudáfrica
Departamento de Física Teórica, Módulo 15, Facultad de Ciencias, Universidad Autónoma de Madrid, España
Centro de Investigación Avanzada en Física Fundamental, Universidad Autónoma de Madrid, España
School of Physics \& Astronomy, University of Nottingham, Reino Unido
Instituto de Astronomia, Geofísica e Ci\^encias Atmosféricas, USP, Brasil
Departamento de Física, UFSC, Brasil
Observatorio do Valongo, UFRJ, Brasil
Departamento de Astronomía, UFRGS, Brasil
Observatorio Nacional, Brasil
Centro Brasileiro de Pesquisas Físicas, Brasil
Universidade Anhembi Morumbi, Brasil
Dark Cosmology Centre, University of Copenhagen, Dinamarca
Facultad de Ciencias Astronómicas y Geofísicas, UNLP, Argentina
Instituto de Astrofísica de La Plata, CONICET--UNLP, Argentina
Instituto de Astronomía y Física del Espacio, CONICET--UBA, Argentina
Instituto Argentino de Radioastronomía, CONICET--CICPBA, Argentina
Consejo Nacional de Investigaciones Científicas y Técnicas, Argentina
ICTP South American Institute for Fundamental Research \& Instituto de Física Teórica, Universidade Estadual Paulista, Brasil 
Instituto de Investigación Multidisciplinar en Ciencia y Tecnología, Universidad de La Serena, Chile
Facultad de Ciencias, Universidad de La Serena, Chile
CSIRO Astronomy \& Space Science, Australia Telescope National Facility, Australia
Faculty of Physics and Astronomy, Ruhr-University Bochum, Alemania
Grupo de Cosmología, Facultad de Ciencias Astronómicas y Geofísicas, UNLP, Argentina
Osservatorio di Astrofisica e Scienza dello Spazio, INAF, Italia
Instituto de Física, Universidade Federal do Rio Grande do Sul, Brasil
Facultad de Matemática, Astronomía, Física y Computación, UNC, Argentina
Departamento de Física Matemática, Instituto de Física, Universidade de S\~ao Paulo, Brasil
Museo del Observatorio Astronómico de Córdoba, UNC, Argentina
Departamento de Ciencias Básicas, UNLu, Argentina
Instituto de Formación Docente Continua de El Bolsón, Argentina
Instituto Dante Alighieri, Bariloche, Argentina
Universidad de Groningen, Países Bajos
Departamento de Física, Escuela de Ciencias Exactas y Naturales, Facultad de Ciencias Exactas, Ingeniería y Agrimensura, UNR, Argentina
Taller de Investigación en Didáctica de las Ciencias y la Tecnología, Escuela de Formación Básica, Facultad de Ciencias Exactas, Ingeniería y Agrimensura, UNR, Argentina
Complejo Astronómico Municipal Rosario, Argentina
Joint ALMA Observatory, Chile
NAOJ Chile Observatory, Chile
Department of Astronomical Science, The Graduate University for Advanced Studies, Japan
National Astronomical Observatory of Japan, National Institutes of Natural Sciences, Japón
Instituto de Ciencias Nucleares, UNAM, México
Departamento de Física, UNLP, Argentina
Institut für Kernphysik, KIT, Alemania
Center for Computational Relativity and Gravitation, Rochester Institute of Technology, EE.UU.
Grupo de Gravitación, Astrofísica y Cosmología, FCAG--UNLP, Argentina
Instituto de Investigaciones Físicas de Mar del Plata, CONICET--UNMdP, Argentina
Departamento de Física de la Facultad de Ciencias Exactas y Naturales, UNMdP, Argentina
Facultad de Ciencias Exactas, UNLP, Argentina
Departamento de Astronomua, IAG--USP, Brasil
Instituto de Astronomía, UNAM, México
Center for Space and Habitability, University of Bern, Suiza
Tacoma Community College, EE.UU.
Laboratoire d'Astrophysique de Marseille, Francia
Institute of Physics Czech Academy of Sciences, República Checa
Departamento de F{\'\i}sica, FCEN--UBA, Argentina
Instituto de Astrofisica de Andalucia, CSIC, España
Instituto de Estudios Andinos ``Don Pablo Groeber'', CONICET--UBA, Argentina
Grupo de Ciencias Planetarias, Depto. de Geofísica y Astronomía, CONICET--UNSJ, Argentina
Instituto de Astrofísica, PUC, Chile
Núcleo Milenio de Formación Planetaria, Chile
Observatoire de Gen\`eve, Université de Gen\`eve, Suiza
Laboratorio Nacional de Astrofísica, Brasil
Departamento de Ciencias Físicas, Facultad de Ciencias Exactas, Universidad Andres Bello, Chile
Vatican Observatory, Vatican City State, Italia
The Catholic University of America, EE.UU.
Solar-Terrestrial Center of Excellence, Royal Observatory of Belgium, Bélgica
Institute of Geodynamics of the Romanian Academy, Rumania
Instituto de Estudios Avanzados en Ingeniería y Tecnología, CONICET--UNC, Argentina
Dipartimento di Fisica e Astronomia, Università di Bologna, Italia
Departamento de Astronom{\'\i}a, Universidad de Concepci\'on, Chile
Departamento de Astronom{\'\i}a, Universidad de La Serena, Chile
Instituto de Astronom{\'\i}a, Universidad Cat\'olica del Norte, Chile
Centro Federal de Educa\c{c}\~ao Tecnol\'ogica de Minas Gerais, Brasil
Department of Physics and Astronomy, University of California, EE.UU.
Armagh Observatory and Planetarium, Irlanda del Norte
Nicolaus Copernicus Astronomical Center, Polish Academy of Sciences, Polonia
Departamento de Astronomia, Instituto de Astronomia, Geof{\'\i}sica e Ci\^encias Atmosf\'ericas, USP, Brasil
Jodrell Bank Centre for Astrophysics, The University of Manchester, Reino Unido
Facultad de F{\'\i}sica, Pontificia Universidad Cat\'olica de Chile, Chile
Institute for Computational Science, University of Zurich, Suiza
Institute of Space Sciences, IEEC--CSIC, España
Institut d'Estudis Espacials de Catalunya, España
Universidade do Vale do Para{\'\i}ba, Brasil
Faculty of Physics, Ludwig-Maximilians-Universit\"at, Alemania
Main Astronomical Observatory, National Academy of Sciences of Ukraine, Ucrania
Departamento de Geof{\'\i}sica y Astronom{\'\i}a, FCEFN--UNSJ, Argentina
Escola Polit\'ecnica, USP, Brasil
Instituto de Pesquisa e Desenvolvimento, UNIVAP, Brasil
Universidade Presbiteriana Mackenzie, Brasil
Universidad Nacional de Tres de Febrero, Argentina
Kavli Institute for Cosmological Physics, The University of Chicago, EE.UU.
Leibniz-Institut f\"ur Astrophysik Potsdam, Alemania
Departamento de Física Teórica, Módulo 8, Facultad de Ciencias, Universidad Autónoma de Madrid, España
Facultad de Ciencias, Universidad Aut\'onoma de Madrid, Espa\~na
Facultad de Humanidades y Ciencias Sociales, UNPSJB, Argentina
Coordinaci\'on Nacional de la Educaci\'on en Astronom\'ia, AAA, Argentina
Radio Bicicleta, Fundación Red de Gestoras Culturales, Argentina
Radio Eterogenia, Centro Cultural Espa\~na C\'ordoba, Argentina
Facultad de Filosof{\'\i}a y Humanidades, UNC, Argentina
Centro de Investigaciones ``Mar{\'\i}a Saleme de Burnichon'', FFyH--UNC, Argentina
Biblioteca ``Roberto F. Sister\'o'', OAC--UNC, Argentina
Centro de Formaci\'on e Investigaci\'on en Ense\~nanza de las Ciencias, FCEN--UBA, Argentina
Universidad Nacional del Centro de la Provincia de Buenos Aires, Argentina
Grupo de Astronom{\'\i}a, Facultad de Ciencias, Universidad Nacional de Ingenier{\'\i}a, Per\'u 
Observatorio Astron\'omico AFARI, Per\'u
Grupo Ense\~nanza y Difusi\'on de la Astronom{\'\i}a, EnDiAs, Argentina
Centro de Interpretación Científica Plaza Cielo Tierra, UNC y Gob. de la Prov. de Córdoba, Argentina
Isaac Newton Group of Telescopes, España
Instituto de Astrof{\'\i}sica de Canarias, Espa\~na
Departamento de Astrof{\'\i}sica, Universidad de La Laguna, Espa\~na
Universidad Nacional del Sur, Argentina 
Department of Physics, DSB Campus, Kumaun University, India
Observatoire de Paris, Francia
Departamento de Investigaciones en L\'aseres y sus Aplicaciones, CITEDEF, MINDEF--CONICET, Argentina
Direcci\'on de Redes de Observaci\'on, Servicio Meteorol\'ogico Nacional, Argentina
Instituto de Hidrolog{\'\i}a de Llanuras ``Dr. Eduardo Jorge Usunoff'', CONICET--UNICEN, Argentina
Laboratorio Argentino de Meteorolog{\'\i}a del Espacio, DCAO, FCEN--UBA, Argentina
Università degli Studi di Firenze, Italia
Istituto Nazionale di Astrofisica, Universit\'a degli Studi di Torino, Italia
Laboratoire Cogitamus, Francia
School of Physics \& Astronomy, University of Glasgow, Reino Unido
Centro de R\'adio Astronomia e Astrof{\'\i}sica Mackenzie, Universidade Presbiteriana Mackenzie, Brasil
Center for Solar-Terrestrial Research, New Jersey Institute of Technology, EE.UU.
Universidad Tecnol\'ogica Nacional, Argentina
School of Natural Sciences, Institute for Advanced Study, EE.UU.
Space sciences, Technologies and Astrophysics Research Institute, Li\`ege Universit\`e, B\'elgica
Institut de Ci\`encies del Cosmos, Universitat de Barcelona, Espa\~na
Departamento de Investigaci\'on en Ciencias Exactas e Ingenier{\'\i}a, Sede Atl\'antica, UNRN, Argentina
Departamento de F{\'\i}sica Te\'orica, Instituto de F{\'\i}sica, Universidade do Estado de Rio de Janeiro, Brasil
Facultad de Ciencias, UNAM, M\'exico
Instituto de Alta Investigaci\'on, Sede Esmeralda, Universidad de Tarapac\'a, Chile
Instituto de Física, Universidade Federal do Rio de Janeiro, Brasil
Departamento de F{\'\i}sica, Instituto de Ci\^encias Exatas, Universidade Federal de Minas Gerais, Brasil
Departamento de Ci\^encias Exatas e Tecnol\'ogicas, Universidade Estadual de Santa Cruz, Brasil
Physikalisches Institut, University of Bern, Suiza
SRON Netherlands Institute for Space Research, Pa{\'\i}ses Bajos
Secretar{\'\i}a de Articulaci\'on Cient{\'\i}fico Tecnol\'ogica, MINCYT, Argentina
Instituto de Radioastronom{\'\i}a y Astrof{\'\i}sica, UNAM, M\'exico
Departamento de Física, Facultad de Ciencias Exactas y Naturales, UBA, Argentina
Instituto de Ciencias Físicas, CONICET-UNSAM, Argentina
DIRAC Institute, Department of Astronomy, University of Washington, EE.UU.
Departamento de Tecnolog{\'\i}a e Ingenier{\'\i}a, UNaHur, Argentina
Zentrum f\"ur Astronomie, Institut f\"ur Theoretische Astrophysik, Universit\"at Heidelberg, Alemania
Departamento de Ci\^encias Exatas e Tecnol\'ogicas, UESC, Brasil
Departamento de F{\'\i}sica, UFSC, Brasil
Centro de R\'adio Astronomia e Astrof\'isica Mackenzie, Escola de Engenharia, UPM, Brasil
Max Planck Institute for Solar System Research, Alemania
MPI für Sonnensystemforschung, Alemania
Instituto de Astrof{\'\i}sica de Canarias, Tenerife, Espa\~na
Departamento de Astrof{\'\i}sica, Universidad de La Laguna, Tenerife, Espa\~na
Centro Atómico Bariloche, Comisión Nacional de Energía Atómica, Argentina
Departamento de Astronom\'ia, Facultad de Ciencias, Udelar, Uruguay
Nordita, KTH Royal Institute of Technology and Stockholm University, Suecia
Institut f\"ur Astrophysik, Georg-August-Universit\"at G\"ottingen, Alemania
Hamburger Sternwarte, Universit\"at Hamburg, Alemania
Departamento de F{\'\i}sica, ICEx {\textendash} UFMG, Brasil
Institut f\"ur Astronomie und Astrophysik, Kepler Center for Astro and Particle Physics, Eberhard Karls Universit\"at, Alemania
Institute for Physics and Astronomy, University of Potsdam, Alemania
Department of Astrophysics, IMAPP, Radboud University, Paises Bajos
NSF Astronomy and Astrophysics Postdoctoral Fellow
Department of Physics, Brandon University, Canad{\'\a}
Departamento de Astronomia do IAG/USP, Universidade de S\~ao Paulo, Brasil
Observatorio Geof{\'\i}sico Trelew, Argentina
Physics Department, American University of Sharjah, Emiratos \'Arabes
Universidad Nacional Mayor de San Marcos, Perú
Max Planck Partner Group, Facultad de Ingeniería, Universidad de Mendoza, Argentina
Grupo de Observadores de Rotaciones de Asteroides, GORA, Argentina
Centre for Exoplanets and Habitability, University of Warwick, Reino Unido
Department of Physics, University of Warwick, Reino Unido
Departamento de Ciencias, Facultad de Artes Liberales, Universidad Adolfo Ib\'a\~nez, Chile
University Grenoble Alpes, CNRS, Francia
Astrophysikalisches Institut, Friedrich-Schiller-Universität Jena, Alemania
naXys, Department of Mathematics, University of Namur, Belgica
Jet Propulsion Laboratory, California Institute of Technology -- NASA, EE.UU.
Astronomical Institute of Slovak Academy of Sciences, Eslovaquia
Osservatorio Astrofisico di Catania, INAF, Italia
International Space Science Institute, Suiza
Instituto de Ciencias F\'{\i}sicas, Universidad Nacional Aut\'onoma de M\'exico, M\'exico
Instituto de F{\'\i}sica, Facultad de Ciencias, UDELAR, Uruguay
AIM, CEA, CNRS, Universit\'e Paris-Saclay, Universit\'e de Paris, Francia \and
Astroparticule et Cosmologie, CNRS, Universit\'e de Paris, Francia
Instituto Universitario de F\'isica Aplicada a las Ciencias y las Tecnolog{\'\i}as, Universidad de Alicante, Espa\~na
Observatorio Argentino-Alem\'an de Geodesia, CONICET, Argentina 
Centro de Interpretaci\'on Cient{\'\i}fica, Observatorio Astron\'omico de C\'ordoba, UNC, Argentina
Gobierno de la Provincia de C\'ordoba, Argentina
